Re-Examining Calibration: The Case of Question Answering

For users to trust model predictions, they need to understand model outputs, particularly their confidence - calibration aims to adjust (calibrate) models' confidence to match expected accuracy. We argue that the traditional calibration evaluation does not promote effective calibrations: for example, it can encourage always assigning a mediocre confidence score to all predictions, which does not help users distinguish correct predictions from wrong ones. Building on those observations, we propose a new calibration metric, MacroCE, that better captures whether the model assigns low confidence to wrong predictions and high confidence to correct predictions. Focusing on the practical application of open-domain question answering, we examine conventional calibration methods applied on the widely-used retriever-reader pipeline, all of which do not bring significant gains under our new MacroCE metric. Toward better calibration, we propose a new calibration method (ConsCal) that uses not just final model predictions but whether multiple model checkpoints make consistent predictions. Altogether, we provide an alternative view of calibration along with a new metric, re-evaluation of existing calibration methods on our metric, and proposal of a more effective calibration method.

==> requirements.txt <==
pandas
plotnine
numpy
cookiecutter


==> scripts/dictionary.txt <==
dataset
gameplay
sharad
rodriguez
pedro
boyd-graber
jordan
squad
simplequestions
pcfg
qa
qid
proto
overfitting
pipelined
bm25
lucene
ir
bigram
dan
mohit
iyyer
varun
manjunatha
graber
boyd
triviaqa
tokenize
tokenization
SpaceX
schikaneder
perceptron
mlp
nlp
datasets
squad
TriviaQA
rnn
chainer
lstm
ew
tutinama
lightblue
onis
alphago
hsnct
ousia
newqa
papageno
spacex
coreference
campin
bezos
spacy
tamino
nbc
bamber
gascoigne
alphago
ocf
hotpotqa
acf
naqt
crowdworkers
pyramidality
stube
wikihop
f1
qanta
vikram
corenlp
whig
nomatch
wikidata
ibm
tf
idf
tfidf
word2vec
fasttext
adam
elu
vhsl
buzzertrain
HotPotQA
npr
CoreNLP
SimpleQuestions
SQuAD
hyperparamtere
Word2Vec
nasat
nsc
lr
guesstest
Wikihop
crowdsourcing
dev
FastText
gru
GRU
Preprocessing
preprocessing
Preprocessing
regionals
Electronegativity
protobowl
UID
Emanual
WikiHop
uk
uso
Ludden
interruptable
Monkees
Nesmith
Heng
Ji
nyc
Rutter
SearchQA

==> scripts/textidote/dict.txt <==
dataset
datasets
quizbowl
tour-de-force
Rutter
iyyer
manjunatha
delco
pyramidality
always
pyramidally
interruptable
monkees
nesmith
schikaneder
tamino
coreference
negging
generalizable
anaphora
miniscule
ender
qanta
adversarial
dotto
wikidata
generalizability
reddit
marco
gameplay
summarization
interruptible
pre-trained
trustable

==> scripts/textidote/replace.txt <==
\\abr\{[a-zA-Z]+\}	X
\\citet\{[a-zA-Z\:\-0-9/]+\}	\ X
\\citeauthor\{[a-zA-Z\:\-0-9/]+\}	\ X
\\qb\{\}	\ Quizbowl
\\qanta\{\}	\ Qanta
\\squad\{\}	\ Squad
Jeopardy!	Jeopardy
\.\\footnote	\. \\footnote
